Determination of jet calibration and energy resolution in proton-proton collisions at $\sqrt{s}$ = 8 TeV using the ATLAS detector

The jet energy scale, jet energy resolution, and their systematic uncertainties are measured for jets reconstructed with the ATLAS detector in 2012 using proton-proton data produced at a centre-of-mass energy of 8 TeV with an integrated luminosity of 20 fb$^{-1}$. Jets are reconstructed from clusters of energy depositions in the ATLAS calorimeters using the anti-$k_t$ algorithm. A jet calibration scheme is applied in multiple steps, each addressing specific effects including mitigation of contributions from additional proton-proton collisions, loss of energy in dead material, calorimeter non-compensation, angular biases and other global jet effects. The final calibration step uses several \textit{in situ} techniques and corrects for residual effects not captured by the initial calibration. These analyses measure both the jet energy scale and resolution by exploiting the transverse momentum balance in $\gamma$+jet, $Z$+jet, dijet, and multijet events. A statistical combination of these measurements is performed. In the central detector region, the derived calibration has a precision better than 1% for jets with transverse momentum 150 GeV $< p_{\mathrm{T}}<$ 1500 GeV, and the relative energy resolution is $(8.4\pm 0.6)$% for $p_{\mathrm{T}}=$ 100 GeV and $(23\pm 2)$% for $p_{\mathrm{T}}=$ 20 GeV. The calibration scheme for jets with radius parameter $R=1.0$, for which jets receive a dedicated calibration of the jet mass, is also discussed.

==> flattened/fig_01.txt <==
Overview of the ATLAS jet calibration described in this paper. All steps are derived and applied separately for jets
built from EM-scale and LCW calibrated calorimeter clusters, except for the global sequential calibration, which is only partially applied to LCW-jets (Section~ref{sec:gsc}).
The notations EM+JES and LCW+JES typically refer to the fully calibrated jet energy scale; however, in the sections of this paper that detail the derivations of the GS and the in situ{} corrections, these notations refer to jets calibrated by all steps up to the correction that is being described.


==> flattened/fig_02a.txt <==
Jet angular resolution as a function of transverse momentum for anti-k&lt;sub&gt;t&lt;/sub&gt;{} jets with R = 0.4.
The resolutions are defined by the spread of the difference between the reconstructed jet axis (&eta;<sub>r</sub>eco,&phi;<sub>r</sub>eco) and the axis of the matched truth-particle jet{} (&eta;<sub>t</sub>ruth,&phi;<sub>t</sub>ruth) (see Section~ref{sec:jetMatch} for matching details) in simulated events and are shown both with (circles) and without (triangles) the jet origin correction, which adjusts the direction of the reconstructed jet to point to the hard-scatter vertex instead of the geometrical centre of the detector.


==> flattened/fig_02b.txt <==
Jet angular resolution as a function of transverse momentum for anti-k&lt;sub&gt;t&lt;/sub&gt;{} jets with R = 0.4.
The resolutions are defined by the spread of the difference between the reconstructed jet axis (&eta;<sub>r</sub>eco,&phi;<sub>r</sub>eco) and the axis of the matched truth-particle jet{} (&eta;<sub>t</sub>ruth,&phi;<sub>t</sub>ruth) (see Section~ref{sec:jetMatch} for matching details) in simulated events and are shown both with (circles) and without (triangles) the jet origin correction, which adjusts the direction of the reconstructed jet to point to the hard-scatter vertex instead of the geometrical centre of the detector.


==> flattened/fig_03a.txt <==
Jet area

==> flattened/fig_03b.txt <==
Event p&lt;sub&gt;T&lt;/sub&gt;{}-density, &rho;

==> flattened/fig_04a.txt <==
Jet energy response {R}<sub>E</sub>, EM scale, rfour{}

==> flattened/fig_04b.txt <==
Jet energy response {R}<sub>E</sub>, LCW scale, rfour{}

==> flattened/fig_04c.txt <==
Jet energy response {R}<sub>E</sub>, LCW scale, rten{}

==> flattened/fig_04d.txt <==
Jet mass response {R}<sub>m</sub>, LCW scale, rten{}

==> flattened/fig_05a.txt <==
Jet energy response {R}<sub>E</sub> vs p&lt;sub&gt;T&lt;/sub&gt;, rfour{}

==> flattened/fig_05b.txt <==
Jet p&lt;sub&gt;T&lt;/sub&gt; response vs p&lt;sub&gt;T&lt;/sub&gt;, rfour{}

==> flattened/fig_05c.txt <==
Jet energy response {R}<sub>E</sub> vs |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|, rfour{}

==> flattened/fig_05d.txt <==
Jet p&lt;sub&gt;T&lt;/sub&gt; response vs |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|, rfour{}

==> flattened/fig_05e.txt <==
Jet energy response {R}<sub>E</sub> vs &eta;&lt;sub&gt;det&lt;/sub&gt;{}, rten{}

==> flattened/fig_05f.txt <==
Jet mass response {R}<sub>m</sub> vs &eta;&lt;sub&gt;det&lt;/sub&gt;{}, rten{}

==> flattened/fig_12a.txt <==
The p&lt;sub&gt;T&lt;/sub&gt;{} response for anti-k&lt;sub&gt;t&lt;/sub&gt;{} rfour{} jets as a function of p&lt;sub&gt;T&lt;/sub&gt;truth{} for light quark (LQ) jets~(top), gluon jets~(middle) and b-jets~(bottom)
with |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.3 (left) and 2.1&lt;|&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;2.4 (right) regions
in the PYTHIA{} MC sample. The p&lt;sub&gt;T&lt;/sub&gt;{} response after the EM+JES{} calibration without GS corrections (circles),
with calorimeter-based GS corrections only (squares) and including all the GS corrections (triangles) are shown.
The lower box of each plot shows the impact on the jet response, subtracting the response before the GS corrections (R) from the
response after applying the GS corrections (R').

==> flattened/fig_12b.txt <==
The p&lt;sub&gt;T&lt;/sub&gt;{} response for anti-k&lt;sub&gt;t&lt;/sub&gt;{} rfour{} jets as a function of p&lt;sub&gt;T&lt;/sub&gt;truth{} for light quark (LQ) jets~(top), gluon jets~(middle) and b-jets~(bottom)
with |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.3 (left) and 2.1&lt;|&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;2.4 (right) regions
in the PYTHIA{} MC sample. The p&lt;sub&gt;T&lt;/sub&gt;{} response after the EM+JES{} calibration without GS corrections (circles),
with calorimeter-based GS corrections only (squares) and including all the GS corrections (triangles) are shown.
The lower box of each plot shows the impact on the jet response, subtracting the response before the GS corrections (R) from the
response after applying the GS corrections (R').

==> flattened/fig_12c.txt <==
The p&lt;sub&gt;T&lt;/sub&gt;{} response for anti-k&lt;sub&gt;t&lt;/sub&gt;{} rfour{} jets as a function of p&lt;sub&gt;T&lt;/sub&gt;truth{} for light quark (LQ) jets~(top), gluon jets~(middle) and b-jets~(bottom)
with |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.3 (left) and 2.1&lt;|&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;2.4 (right) regions
in the PYTHIA{} MC sample. The p&lt;sub&gt;T&lt;/sub&gt;{} response after the EM+JES{} calibration without GS corrections (circles),
with calorimeter-based GS corrections only (squares) and including all the GS corrections (triangles) are shown.
The lower box of each plot shows the impact on the jet response, subtracting the response before the GS corrections (R) from the
response after applying the GS corrections (R').

==> flattened/fig_12d.txt <==
The p&lt;sub&gt;T&lt;/sub&gt;{} response for anti-k&lt;sub&gt;t&lt;/sub&gt;{} rfour{} jets as a function of p&lt;sub&gt;T&lt;/sub&gt;truth{} for light quark (LQ) jets~(top), gluon jets~(middle) and b-jets~(bottom)
with |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.3 (left) and 2.1&lt;|&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;2.4 (right) regions
in the PYTHIA{} MC sample. The p&lt;sub&gt;T&lt;/sub&gt;{} response after the EM+JES{} calibration without GS corrections (circles),
with calorimeter-based GS corrections only (squares) and including all the GS corrections (triangles) are shown.
The lower box of each plot shows the impact on the jet response, subtracting the response before the GS corrections (R) from the
response after applying the GS corrections (R').

==> flattened/fig_12e.txt <==
The p&lt;sub&gt;T&lt;/sub&gt;{} response for anti-k&lt;sub&gt;t&lt;/sub&gt;{} rfour{} jets as a function of p&lt;sub&gt;T&lt;/sub&gt;truth{} for light quark (LQ) jets~(top), gluon jets~(middle) and b-jets~(bottom)
with |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.3 (left) and 2.1&lt;|&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;2.4 (right) regions
in the PYTHIA{} MC sample. The p&lt;sub&gt;T&lt;/sub&gt;{} response after the EM+JES{} calibration without GS corrections (circles),
with calorimeter-based GS corrections only (squares) and including all the GS corrections (triangles) are shown.
The lower box of each plot shows the impact on the jet response, subtracting the response before the GS corrections (R) from the
response after applying the GS corrections (R').

==> flattened/fig_12f.txt <==
The p&lt;sub&gt;T&lt;/sub&gt;{} response for anti-k&lt;sub&gt;t&lt;/sub&gt;{} rfour{} jets as a function of p&lt;sub&gt;T&lt;/sub&gt;truth{} for light quark (LQ) jets~(top), gluon jets~(middle) and b-jets~(bottom)
with |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.3 (left) and 2.1&lt;|&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;2.4 (right) regions
in the PYTHIA{} MC sample. The p&lt;sub&gt;T&lt;/sub&gt;{} response after the EM+JES{} calibration without GS corrections (circles),
with calorimeter-based GS corrections only (squares) and including all the GS corrections (triangles) are shown.
The lower box of each plot shows the impact on the jet response, subtracting the response before the GS corrections (R) from the
response after applying the GS corrections (R').

==> flattened/fig_13a.txt <==
Dijet in situ{} validation of jet response as a function of
f<sub>Tile 0</sub>, f<sub>LAr 3</sub> and n<sub>t</sub>rk for jets with SI{80}{GeV}&lt;p<sub>T</sub><sup>a</sup>vg&lt;SI{110}{GeV} and |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.6 (top)
and for jets with SI{600}{GeV}&lt;p<sub>T</sub><sup>a</sup>vg&lt;SI{800}{GeV} and |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.6 (middle)
and the same quantity as a function of {W}<sub>t</sub>rk and N<sub>s</sub>egments (bottom).
Each set of measurements are shown for data~(filled circles) and for PYTHIA{} MC simulation with both full~(empty circles) and fast~(empty squares) detector modelling.
All jets are reconstructed with {anti-k&lt;sub&gt;t&lt;/sub&gt;} R=0.4 and calibrated with the EM+JES{} scheme without any global sequential corrections.

==> flattened/fig_13b.txt <==
Dijet in situ{} validation of jet response as a function of
f<sub>Tile 0</sub>, f<sub>LAr 3</sub> and n<sub>t</sub>rk for jets with SI{80}{GeV}&lt;p<sub>T</sub><sup>a</sup>vg&lt;SI{110}{GeV} and |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.6 (top)
and for jets with SI{600}{GeV}&lt;p<sub>T</sub><sup>a</sup>vg&lt;SI{800}{GeV} and |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.6 (middle)
and the same quantity as a function of {W}<sub>t</sub>rk and N<sub>s</sub>egments (bottom).
Each set of measurements are shown for data~(filled circles) and for PYTHIA{} MC simulation with both full~(empty circles) and fast~(empty squares) detector modelling.
All jets are reconstructed with {anti-k&lt;sub&gt;t&lt;/sub&gt;} R=0.4 and calibrated with the EM+JES{} scheme without any global sequential corrections.

==> flattened/fig_13c.txt <==
Dijet in situ{} validation of jet response as a function of
f<sub>Tile 0</sub>, f<sub>LAr 3</sub> and n<sub>t</sub>rk for jets with SI{80}{GeV}&lt;p<sub>T</sub><sup>a</sup>vg&lt;SI{110}{GeV} and |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.6 (top)
and for jets with SI{600}{GeV}&lt;p<sub>T</sub><sup>a</sup>vg&lt;SI{800}{GeV} and |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.6 (middle)
and the same quantity as a function of {W}<sub>t</sub>rk and N<sub>s</sub>egments (bottom).
Each set of measurements are shown for data~(filled circles) and for PYTHIA{} MC simulation with both full~(empty circles) and fast~(empty squares) detector modelling.
All jets are reconstructed with {anti-k&lt;sub&gt;t&lt;/sub&gt;} R=0.4 and calibrated with the EM+JES{} scheme without any global sequential corrections.

==> flattened/fig_13d.txt <==
Dijet in situ{} validation of jet response as a function of
f<sub>Tile 0</sub>, f<sub>LAr 3</sub> and n<sub>t</sub>rk for jets with SI{80}{GeV}&lt;p<sub>T</sub><sup>a</sup>vg&lt;SI{110}{GeV} and |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.6 (top)
and for jets with SI{600}{GeV}&lt;p<sub>T</sub><sup>a</sup>vg&lt;SI{800}{GeV} and |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.6 (middle)
and the same quantity as a function of {W}<sub>t</sub>rk and N<sub>s</sub>egments (bottom).
Each set of measurements are shown for data~(filled circles) and for PYTHIA{} MC simulation with both full~(empty circles) and fast~(empty squares) detector modelling.
All jets are reconstructed with {anti-k&lt;sub&gt;t&lt;/sub&gt;} R=0.4 and calibrated with the EM+JES{} scheme without any global sequential corrections.

==> flattened/fig_13e.txt <==
Dijet in situ{} validation of jet response as a function of
f<sub>Tile 0</sub>, f<sub>LAr 3</sub> and n<sub>t</sub>rk for jets with SI{80}{GeV}&lt;p<sub>T</sub><sup>a</sup>vg&lt;SI{110}{GeV} and |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.6 (top)
and for jets with SI{600}{GeV}&lt;p<sub>T</sub><sup>a</sup>vg&lt;SI{800}{GeV} and |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.6 (middle)
and the same quantity as a function of {W}<sub>t</sub>rk and N<sub>s</sub>egments (bottom).
Each set of measurements are shown for data~(filled circles) and for PYTHIA{} MC simulation with both full~(empty circles) and fast~(empty squares) detector modelling.
All jets are reconstructed with {anti-k&lt;sub&gt;t&lt;/sub&gt;} R=0.4 and calibrated with the EM+JES{} scheme without any global sequential corrections.

==> flattened/fig_13f.txt <==
Dijet in situ{} validation of jet response as a function of
f<sub>Tile 0</sub>, f<sub>LAr 3</sub> and n<sub>t</sub>rk for jets with SI{80}{GeV}&lt;p<sub>T</sub><sup>a</sup>vg&lt;SI{110}{GeV} and |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.6 (top)
and for jets with SI{600}{GeV}&lt;p<sub>T</sub><sup>a</sup>vg&lt;SI{800}{GeV} and |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.6 (middle)
and the same quantity as a function of {W}<sub>t</sub>rk and N<sub>s</sub>egments (bottom).
Each set of measurements are shown for data~(filled circles) and for PYTHIA{} MC simulation with both full~(empty circles) and fast~(empty squares) detector modelling.
All jets are reconstructed with {anti-k&lt;sub&gt;t&lt;/sub&gt;} R=0.4 and calibrated with the EM+JES{} scheme without any global sequential corrections.

==> flattened/fig_13g.txt <==
Dijet in situ{} validation of jet response as a function of
f<sub>Tile 0</sub>, f<sub>LAr 3</sub> and n<sub>t</sub>rk for jets with SI{80}{GeV}&lt;p<sub>T</sub><sup>a</sup>vg&lt;SI{110}{GeV} and |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.6 (top)
and for jets with SI{600}{GeV}&lt;p<sub>T</sub><sup>a</sup>vg&lt;SI{800}{GeV} and |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.6 (middle)
and the same quantity as a function of {W}<sub>t</sub>rk and N<sub>s</sub>egments (bottom).
Each set of measurements are shown for data~(filled circles) and for PYTHIA{} MC simulation with both full~(empty circles) and fast~(empty squares) detector modelling.
All jets are reconstructed with {anti-k&lt;sub&gt;t&lt;/sub&gt;} R=0.4 and calibrated with the EM+JES{} scheme without any global sequential corrections.

==> flattened/fig_13h.txt <==
Dijet in situ{} validation of jet response as a function of
f<sub>Tile 0</sub>, f<sub>LAr 3</sub> and n<sub>t</sub>rk for jets with SI{80}{GeV}&lt;p<sub>T</sub><sup>a</sup>vg&lt;SI{110}{GeV} and |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.6 (top)
and for jets with SI{600}{GeV}&lt;p<sub>T</sub><sup>a</sup>vg&lt;SI{800}{GeV} and |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.6 (middle)
and the same quantity as a function of {W}<sub>t</sub>rk and N<sub>s</sub>egments (bottom).
Each set of measurements are shown for data~(filled circles) and for PYTHIA{} MC simulation with both full~(empty circles) and fast~(empty squares) detector modelling.
All jets are reconstructed with {anti-k&lt;sub&gt;t&lt;/sub&gt;} R=0.4 and calibrated with the EM+JES{} scheme without any global sequential corrections.

==> flattened/fig_13i.txt <==
Dijet in situ{} validation of jet response as a function of
f<sub>Tile 0</sub>, f<sub>LAr 3</sub> and n<sub>t</sub>rk for jets with SI{80}{GeV}&lt;p<sub>T</sub><sup>a</sup>vg&lt;SI{110}{GeV} and |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.6 (top)
and for jets with SI{600}{GeV}&lt;p<sub>T</sub><sup>a</sup>vg&lt;SI{800}{GeV} and |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.6 (middle)
and the same quantity as a function of {W}<sub>t</sub>rk and N<sub>s</sub>egments (bottom).
Each set of measurements are shown for data~(filled circles) and for PYTHIA{} MC simulation with both full~(empty circles) and fast~(empty squares) detector modelling.
All jets are reconstructed with {anti-k&lt;sub&gt;t&lt;/sub&gt;} R=0.4 and calibrated with the EM+JES{} scheme without any global sequential corrections.

==> flattened/fig_14a.txt <==

Jet p&lt;sub&gt;T&lt;/sub&gt;{} resolution (top) and difference in jet response between gluon and light quark (LQ) initiated jets (bottom) as a function of p&lt;sub&gt;T&lt;/sub&gt;true{} for two representative |&eta;&lt;sub&gt;det&lt;/sub&gt;{}| regions. Results are shown both before (closed markers) and after (open markers) the global sequential corrections is applied, and separately for jets in the PYTHIA{}~(circles), sc{Sherpa}{}~(squares), and Herwig++{}~(triangles) dijet MC samples. All jets are reconstructed with {anti-k&lt;sub&gt;t&lt;/sub&gt;} R=0.4. Jets are labelled LQ- or gluon-initiated, based on the highest-energy parton in the MC event record which fulfils an angular matching to the jet as further detailed in Section~ref{sec:GS-flavour}.

==> flattened/fig_14b.txt <==

Jet p&lt;sub&gt;T&lt;/sub&gt;{} resolution (top) and difference in jet response between gluon and light quark (LQ) initiated jets (bottom) as a function of p&lt;sub&gt;T&lt;/sub&gt;true{} for two representative |&eta;&lt;sub&gt;det&lt;/sub&gt;{}| regions. Results are shown both before (closed markers) and after (open markers) the global sequential corrections is applied, and separately for jets in the PYTHIA{}~(circles), sc{Sherpa}{}~(squares), and Herwig++{}~(triangles) dijet MC samples. All jets are reconstructed with {anti-k&lt;sub&gt;t&lt;/sub&gt;} R=0.4. Jets are labelled LQ- or gluon-initiated, based on the highest-energy parton in the MC event record which fulfils an angular matching to the jet as further detailed in Section~ref{sec:GS-flavour}.

==> flattened/fig_14c.txt <==

Jet p&lt;sub&gt;T&lt;/sub&gt;{} resolution (top) and difference in jet response between gluon and light quark (LQ) initiated jets (bottom) as a function of p&lt;sub&gt;T&lt;/sub&gt;true{} for two representative |&eta;&lt;sub&gt;det&lt;/sub&gt;{}| regions. Results are shown both before (closed markers) and after (open markers) the global sequential corrections is applied, and separately for jets in the PYTHIA{}~(circles), sc{Sherpa}{}~(squares), and Herwig++{}~(triangles) dijet MC samples. All jets are reconstructed with {anti-k&lt;sub&gt;t&lt;/sub&gt;} R=0.4. Jets are labelled LQ- or gluon-initiated, based on the highest-energy parton in the MC event record which fulfils an angular matching to the jet as further detailed in Section~ref{sec:GS-flavour}.

==> flattened/fig_14d.txt <==

Jet p&lt;sub&gt;T&lt;/sub&gt;{} resolution (top) and difference in jet response between gluon and light quark (LQ) initiated jets (bottom) as a function of p&lt;sub&gt;T&lt;/sub&gt;true{} for two representative |&eta;&lt;sub&gt;det&lt;/sub&gt;{}| regions. Results are shown both before (closed markers) and after (open markers) the global sequential corrections is applied, and separately for jets in the PYTHIA{}~(circles), sc{Sherpa}{}~(squares), and Herwig++{}~(triangles) dijet MC samples. All jets are reconstructed with {anti-k&lt;sub&gt;t&lt;/sub&gt;} R=0.4. Jets are labelled LQ- or gluon-initiated, based on the highest-energy parton in the MC event record which fulfils an angular matching to the jet as further detailed in Section~ref{sec:GS-flavour}.

==> flattened/fig_15.txt <==

Illustration of observables used in the dijet bisector technique.
The (&psi;,&upsilon;)-coordinate system is defined such that the &upsilon;-axis bisects the azimuthal angle &Delta;&phi;<sub>12</sub> between the leading two jets
while the &psi;-axis minimizes the angle to the probe jet.
The vectorial sum of the transverse momenta of the probe and the reference jets define the dijet transverse momentum vec{p}<sub>T</sub><sup> jj</sup>.
Its components along the &psi;- and &upsilon;-axes (p<sub>T&psi;</sub> and p<sub>T&upsilon;</sub>) are used to extract a measurement of the jet energy resolution.

==> flattened/fig_16a.txt <==

Relative jet response measured using the
matrix and central reference methods for anti-k&lt;sub&gt;t&lt;/sub&gt;{} jets with R=0.4 calibrated with the EM+JES scheme
as a function of the probe jet pseudorapidity.
Results are presented for 65~GeV~ &le; p<sub>T</sub><sup>a</sup>vg{}&lt;85~GeV and 270~GeV~ &le; p<sub>T</sub><sup>a</sup>vg{}&lt;330~GeV{} for data~(circles) and sc{Sherpa}~(triangles) using the central reference method~(empty symbols) and the matrix method~(filled symbols). Only statistical uncertainties are shown.
The dashed lines in the lower panels indicate 1&plusmn; 0.02 and 1&plusmn; 0.05.
label{fig:comp}


==> flattened/fig_16b.txt <==

Relative jet response measured using the
matrix and central reference methods for anti-k&lt;sub&gt;t&lt;/sub&gt;{} jets with R=0.4 calibrated with the EM+JES scheme
as a function of the probe jet pseudorapidity.
Results are presented for 65~GeV~ &le; p<sub>T</sub><sup>a</sup>vg{}&lt;85~GeV and 270~GeV~ &le; p<sub>T</sub><sup>a</sup>vg{}&lt;330~GeV{} for data~(circles) and sc{Sherpa}~(triangles) using the central reference method~(empty symbols) and the matrix method~(filled symbols). Only statistical uncertainties are shown.
The dashed lines in the lower panels indicate 1&plusmn; 0.02 and 1&plusmn; 0.05.
label{fig:comp}


==> flattened/fig_17a.txt <==

Relative jet response, 1/c, as a function of the jet
pseudorapidity for anti-k&lt;sub&gt;t&lt;/sub&gt;{} jets with R=0.4 calibrated with the EM+JES scheme, for data~(black circles), sc{Sherpa}~(blue triangles) and powhegpyt~(red squares).
Results are shown separately for
25~GeV~&lt;p<sub>T</sub><sup>a</sup>vg{}&lt;40~GeV, 85~GeV~&lt;p<sub>T</sub><sup>a</sup>vg{}&lt;115~GeV,
220~GeV~&lt;p<sub>T</sub><sup>a</sup>vg{}&lt;270~GeV and 760~GeV~&lt;p<sub>T</sub><sup>a</sup>vg{}&lt;1200~GeV with associated statistical uncertainties.
The lower part of each figure shows the ratio of relative response in MC simulation to that in data,
while the thick line indicates the resulting residual correction.
The dashed part of this line represents the extrapolation of the ratio into regions which are either statistically limited or probe |&eta;&lt;sub&gt;det&lt;/sub&gt;|&gt;2.7.
These measurements are performed using the matrix method. The dashed lines in the lower panels indicate 1&plusmn; 0.02 and 1&plusmn; 0.05.
label{fig:resp_vs_eta}


==> flattened/fig_17b.txt <==

Relative jet response, 1/c, as a function of the jet
pseudorapidity for anti-k&lt;sub&gt;t&lt;/sub&gt;{} jets with R=0.4 calibrated with the EM+JES scheme, for data~(black circles), sc{Sherpa}~(blue triangles) and powhegpyt~(red squares).
Results are shown separately for
25~GeV~&lt;p<sub>T</sub><sup>a</sup>vg{}&lt;40~GeV, 85~GeV~&lt;p<sub>T</sub><sup>a</sup>vg{}&lt;115~GeV,
220~GeV~&lt;p<sub>T</sub><sup>a</sup>vg{}&lt;270~GeV and 760~GeV~&lt;p<sub>T</sub><sup>a</sup>vg{}&lt;1200~GeV with associated statistical uncertainties.
The lower part of each figure shows the ratio of relative response in MC simulation to that in data,
while the thick line indicates the resulting residual correction.
The dashed part of this line represents the extrapolation of the ratio into regions which are either statistically limited or probe |&eta;&lt;sub&gt;det&lt;/sub&gt;|&gt;2.7.
These measurements are performed using the matrix method. The dashed lines in the lower panels indicate 1&plusmn; 0.02 and 1&plusmn; 0.05.
label{fig:resp_vs_eta}


==> flattened/fig_17c.txt <==

Relative jet response, 1/c, as a function of the jet
pseudorapidity for anti-k&lt;sub&gt;t&lt;/sub&gt;{} jets with R=0.4 calibrated with the EM+JES scheme, for data~(black circles), sc{Sherpa}~(blue triangles) and powhegpyt~(red squares).
Results are shown separately for
25~GeV~&lt;p<sub>T</sub><sup>a</sup>vg{}&lt;40~GeV, 85~GeV~&lt;p<sub>T</sub><sup>a</sup>vg{}&lt;115~GeV,
220~GeV~&lt;p<sub>T</sub><sup>a</sup>vg{}&lt;270~GeV and 760~GeV~&lt;p<sub>T</sub><sup>a</sup>vg{}&lt;1200~GeV with associated statistical uncertainties.
The lower part of each figure shows the ratio of relative response in MC simulation to that in data,
while the thick line indicates the resulting residual correction.
The dashed part of this line represents the extrapolation of the ratio into regions which are either statistically limited or probe |&eta;&lt;sub&gt;det&lt;/sub&gt;|&gt;2.7.
These measurements are performed using the matrix method. The dashed lines in the lower panels indicate 1&plusmn; 0.02 and 1&plusmn; 0.05.
label{fig:resp_vs_eta}


==> flattened/fig_17d.txt <==

Relative jet response, 1/c, as a function of the jet
pseudorapidity for anti-k&lt;sub&gt;t&lt;/sub&gt;{} jets with R=0.4 calibrated with the EM+JES scheme, for data~(black circles), sc{Sherpa}~(blue triangles) and powhegpyt~(red squares).
Results are shown separately for
25~GeV~&lt;p<sub>T</sub><sup>a</sup>vg{}&lt;40~GeV, 85~GeV~&lt;p<sub>T</sub><sup>a</sup>vg{}&lt;115~GeV,
220~GeV~&lt;p<sub>T</sub><sup>a</sup>vg{}&lt;270~GeV and 760~GeV~&lt;p<sub>T</sub><sup>a</sup>vg{}&lt;1200~GeV with associated statistical uncertainties.
The lower part of each figure shows the ratio of relative response in MC simulation to that in data,
while the thick line indicates the resulting residual correction.
The dashed part of this line represents the extrapolation of the ratio into regions which are either statistically limited or probe |&eta;&lt;sub&gt;det&lt;/sub&gt;|&gt;2.7.
These measurements are performed using the matrix method. The dashed lines in the lower panels indicate 1&plusmn; 0.02 and 1&plusmn; 0.05.
label{fig:resp_vs_eta}


==> flattened/fig_18a.txt <==

Relative jet response, 1/c, as a function of the jet p&lt;sub&gt;T&lt;/sub&gt;{}
for anti-k&lt;sub&gt;t&lt;/sub&gt;{} jets with R=0.4 calibrated with the EM+JES scheme, separately for -1.5&le;&eta;&lt;sub&gt;det&lt;/sub&gt;&lt;-1.2 and 2.1&le;&eta;&lt;sub&gt;det&lt;/sub&gt;&lt;2.4,
for data~(black circles), sc{Sherpa}~(blue triangles) and powhegpyt~(red squares). The lower parts of the figures show the ratios of MC simulation to data relative response,
while the thick line indicates the resulting residual correction.
The dashed part of this line represents the extrapolation of the ratio into regions which are statistically limited.
The dashed lines in the lower panels indicate 1&plusmn; 0.02 and 1&plusmn; 0.05.
label{fig:resp_vs_pt}


==> flattened/fig_18b.txt <==

Relative jet response, 1/c, as a function of the jet p&lt;sub&gt;T&lt;/sub&gt;{}
for anti-k&lt;sub&gt;t&lt;/sub&gt;{} jets with R=0.4 calibrated with the EM+JES scheme, separately for -1.5&le;&eta;&lt;sub&gt;det&lt;/sub&gt;&lt;-1.2 and 2.1&le;&eta;&lt;sub&gt;det&lt;/sub&gt;&lt;2.4,
for data~(black circles), sc{Sherpa}~(blue triangles) and powhegpyt~(red squares). The lower parts of the figures show the ratios of MC simulation to data relative response,
while the thick line indicates the resulting residual correction.
The dashed part of this line represents the extrapolation of the ratio into regions which are statistically limited.
The dashed lines in the lower panels indicate 1&plusmn; 0.02 and 1&plusmn; 0.05.
label{fig:resp_vs_pt}


==> flattened/fig_19a.txt <==

Summary of uncertainties in the intercalibration  as a function of the jet &eta;&lt;sub&gt;det&lt;/sub&gt;{}
for anti-k&lt;sub&gt;t&lt;/sub&gt;{} jets with R=0.4 calibrated with the EM+JES scheme, separately for
p&lt;sub&gt;T&lt;/sub&gt;{} = 35~GeV (left) and p&lt;sub&gt;T&lt;/sub&gt; = 300~GeV (right). The individual components are added in quadrature
to obtain the total uncertainty. The MC modelling uncertainty is the dominant component for jets with |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&gt;1.5.
label{fig:uncertainty}


==> flattened/fig_19b.txt <==

Summary of uncertainties in the intercalibration  as a function of the jet &eta;&lt;sub&gt;det&lt;/sub&gt;{}
for anti-k&lt;sub&gt;t&lt;/sub&gt;{} jets with R=0.4 calibrated with the EM+JES scheme, separately for
p&lt;sub&gt;T&lt;/sub&gt;{} = 35~GeV (left) and p&lt;sub&gt;T&lt;/sub&gt; = 300~GeV (right). The individual components are added in quadrature
to obtain the total uncertainty. The MC modelling uncertainty is the dominant component for jets with |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&gt;1.5.
label{fig:uncertainty}


==> flattened/fig_20a.txt <==
Relative jet energy resolution obtained for EM+JES calibrated jets using the bisector~(filled circles) and dijet balance~(filled squares) methods, respectively. The MC simulated resolution derived from matching truth-particle jets{} with calorimeter jets is presented by the open triangles connected by dashed lines. The error bars reflect the statistical uncertainty while the hashed band indicates the total systematic uncertainty.
Results are shown as a function of the jet p&lt;sub&gt;T&lt;/sub&gt;{} in four regions of detector pseudorapidity: |&eta;&lt;sub&gt;det&lt;/sub&gt;|&lt;0.8, 0.8 &le; |&eta;&lt;sub&gt;det&lt;/sub&gt;|&lt;1.2, 1.2 &le; |&eta;&lt;sub&gt;det&lt;/sub&gt;|&lt; 2.1, and 2.1 &le; |&eta;&lt;sub&gt;det&lt;/sub&gt;|&lt;2.8.
The lower panels show the data-to-MC{} ratio, and the thin dashed lines indicate
1&plusmn; 0.2 and 1&plusmn; 0.4.


==> flattened/fig_20b.txt <==
Relative jet energy resolution obtained for EM+JES calibrated jets using the bisector~(filled circles) and dijet balance~(filled squares) methods, respectively. The MC simulated resolution derived from matching truth-particle jets{} with calorimeter jets is presented by the open triangles connected by dashed lines. The error bars reflect the statistical uncertainty while the hashed band indicates the total systematic uncertainty.
Results are shown as a function of the jet p&lt;sub&gt;T&lt;/sub&gt;{} in four regions of detector pseudorapidity: |&eta;&lt;sub&gt;det&lt;/sub&gt;|&lt;0.8, 0.8 &le; |&eta;&lt;sub&gt;det&lt;/sub&gt;|&lt;1.2, 1.2 &le; |&eta;&lt;sub&gt;det&lt;/sub&gt;|&lt; 2.1, and 2.1 &le; |&eta;&lt;sub&gt;det&lt;/sub&gt;|&lt;2.8.
The lower panels show the data-to-MC{} ratio, and the thin dashed lines indicate
1&plusmn; 0.2 and 1&plusmn; 0.4.


==> flattened/fig_20c.txt <==
Relative jet energy resolution obtained for EM+JES calibrated jets using the bisector~(filled circles) and dijet balance~(filled squares) methods, respectively. The MC simulated resolution derived from matching truth-particle jets{} with calorimeter jets is presented by the open triangles connected by dashed lines. The error bars reflect the statistical uncertainty while the hashed band indicates the total systematic uncertainty.
Results are shown as a function of the jet p&lt;sub&gt;T&lt;/sub&gt;{} in four regions of detector pseudorapidity: |&eta;&lt;sub&gt;det&lt;/sub&gt;|&lt;0.8, 0.8 &le; |&eta;&lt;sub&gt;det&lt;/sub&gt;|&lt;1.2, 1.2 &le; |&eta;&lt;sub&gt;det&lt;/sub&gt;|&lt; 2.1, and 2.1 &le; |&eta;&lt;sub&gt;det&lt;/sub&gt;|&lt;2.8.
The lower panels show the data-to-MC{} ratio, and the thin dashed lines indicate
1&plusmn; 0.2 and 1&plusmn; 0.4.


==> flattened/fig_20d.txt <==
Relative jet energy resolution obtained for EM+JES calibrated jets using the bisector~(filled circles) and dijet balance~(filled squares) methods, respectively. The MC simulated resolution derived from matching truth-particle jets{} with calorimeter jets is presented by the open triangles connected by dashed lines. The error bars reflect the statistical uncertainty while the hashed band indicates the total systematic uncertainty.
Results are shown as a function of the jet p&lt;sub&gt;T&lt;/sub&gt;{} in four regions of detector pseudorapidity: |&eta;&lt;sub&gt;det&lt;/sub&gt;|&lt;0.8, 0.8 &le; |&eta;&lt;sub&gt;det&lt;/sub&gt;|&lt;1.2, 1.2 &le; |&eta;&lt;sub&gt;det&lt;/sub&gt;|&lt; 2.1, and 2.1 &le; |&eta;&lt;sub&gt;det&lt;/sub&gt;|&lt;2.8.
The lower panels show the data-to-MC{} ratio, and the thin dashed lines indicate
1&plusmn; 0.2 and 1&plusmn; 0.4.


==> flattened/fig_21a.txt <==
Z+jet{}, SI{#1}{GeV} &le; ptref&lt;SI{17}{GeV}{20}

==> flattened/fig_21b.txt <==
Z+jet{}, SI{#1}{GeV} &le; ptref&lt;SI{60}{GeV}{80}

==> flattened/fig_21c.txt <==
&gamma;-jet{}, SI{#1}{GeV} &le; ptref&lt;SI{160}{GeV}{210}

==> flattened/fig_21d.txt <==
&gamma;-jet{}, SI{#1}{GeV} &le; ptref&lt;SI{500}{GeV}{600}

==> flattened/fig_22a.txt <==
Zll{}+jet{},   anti-k&lt;sub&gt;t&lt;/sub&gt;{} rfour

==> flattened/fig_22b.txt <==
&gamma;-jet{}, anti-k&lt;sub&gt;t&lt;/sub&gt;{} rfour

==> flattened/fig_23a.txt <==
SI{#1}{GeV} &le; ptref&lt;SI{45}{GeV}{65}

==> flattened/fig_23b.txt <==
SI{#1}{GeV} &le; ptref&lt;SI{110}{GeV}{160}

==> flattened/fig_24a.txt <==
Z+jet{},     EM{} scale

==> flattened/fig_24b.txt <==
Z+jet{},     LCW{} scale

==> flattened/fig_24c.txt <==
&gamma;-jet{}, EM{} scale

==> flattened/fig_24d.txt <==
&gamma;-jet{}, LCW{} scale

==> flattened/fig_25a.txt <==
N&lt;sub&gt;PV&lt;/sub&gt;{} dependence, SI{#1}{GeV} &le; ptref&lt;SI{45}{GeV}{65}

==> flattened/fig_25b.txt <==
N&lt;sub&gt;PV&lt;/sub&gt;{} dependence, SI{#1}{GeV} &le; ptref&lt;SI{110}{GeV}{200}

==> flattened/fig_25c.txt <==
&mu; dependence, SI{#1}{GeV} &le; ptref&lt;SI{45}{GeV}{65}

==> flattened/fig_25d.txt <==
&mu; dependence, SI{#1}{GeV} &le; ptref&lt;SI{110}{GeV}{200}

==> flattened/fig_26a.txt <==
Summary of the JES statistical and systematic uncertainties evaluated for the Z+jet{} (a)~DB{} and (b)~MPF{}  analyses for anti-k&lt;sub&gt;t&lt;/sub&gt;{}  jets with rfour{}  and calibrated with the EM+JES{} scheme.
The total uncertainty, shown as a shaded region, is obtained from the addition in quadrature of all uncertainty sources.
EES/EER denotes the electron energy scale/resolution, while MMS/MMR denotes the muon momentum scale/resolution.

==> flattened/fig_26b.txt <==
Summary of the JES statistical and systematic uncertainties evaluated for the Z+jet{} (a)~DB{} and (b)~MPF{}  analyses for anti-k&lt;sub&gt;t&lt;/sub&gt;{}  jets with rfour{}  and calibrated with the EM+JES{} scheme.
The total uncertainty, shown as a shaded region, is obtained from the addition in quadrature of all uncertainty sources.
EES/EER denotes the electron energy scale/resolution, while MMS/MMR denotes the muon momentum scale/resolution.

==> flattened/fig_26c.txt <==
Z+jet{} DB{},  anti-k&lt;sub&gt;t&lt;/sub&gt;{} rfour{}, EM+JES{} 

==> flattened/fig_26d.txt <==
Z+jet{} MPF{}, anti-k&lt;sub&gt;t&lt;/sub&gt;{} rfour{}, EM+JES{}

==> flattened/fig_27a.txt <==
Summary of the JES statistical and systematic uncertainties evaluated for the &gamma;-jet{} (a)~DB{} and (b)~MPF{} analyses for anti-k&lt;sub&gt;t&lt;/sub&gt;{}  jets with rfour{}  and calibrated with the ~EM+JES{} scheme.
The total uncertainty, shown as a shaded region, is obtained from the addition in quadrature of all uncertainty sources.
PES denotes the photon energy scale, while PER denotes the photon energy resolution.

==> flattened/fig_27b.txt <==
Summary of the JES statistical and systematic uncertainties evaluated for the &gamma;-jet{} (a)~DB{} and (b)~MPF{} analyses for anti-k&lt;sub&gt;t&lt;/sub&gt;{}  jets with rfour{}  and calibrated with the ~EM+JES{} scheme.
The total uncertainty, shown as a shaded region, is obtained from the addition in quadrature of all uncertainty sources.
PES denotes the photon energy scale, while PER denotes the photon energy resolution.

==> flattened/fig_27c.txt <==
&gamma;-jet{} DB{}, anti-k&lt;sub&gt;t&lt;/sub&gt;{} rfour{}, EM+JES{}

==> flattened/fig_27d.txt <==
&gamma;-jet{} MPF{}, anti-k&lt;sub&gt;t&lt;/sub&gt;{} rfour{}, EM+JES{}

==> flattened/fig_28a.txt <==
SI{#1}{GeV} &le; ptref&lt;SI{85}{GeV}{110}

==> flattened/fig_28b.txt <==
SI{#1}{GeV} &le; ptref&lt;SI{260}{GeV}{310}

==> flattened/fig_29a.txt <==
R<sub></sub>DB{} vs p&lt;sub&gt;T&lt;/sub&gt;{}, |&eta;<sub>det</sub>{}|&lt;{0.8}

==> flattened/fig_29b.txt <==
R<sub></sub>DB{} vs p&lt;sub&gt;T&lt;/sub&gt;{}, {#1}&le;|&eta;<sub>det</sub>{}|&lt;{0.8}{1.2}

==> flattened/fig_30a.txt <==
LargeR~jet{} mass dependence, |&eta;<sub>det</sub>{}|&lt;{0.8}

==> flattened/fig_30b.txt <==
LargeR~jet{} mass dependence, {#1}&le;|&eta;<sub>det</sub>{}|&lt;{0.8}{1.2}

==> flattened/fig_31a.txt <==
LargeR~jet{} p&lt;sub&gt;T&lt;/sub&gt;{} vs N&lt;sub&gt;PV&lt;/sub&gt;{}

==> flattened/fig_31b.txt <==
LargeR~jet{} p&lt;sub&gt;T&lt;/sub&gt;{} vs &mu;{}

==> flattened/fig_32a.txt <==
partial p<sub>T</sub> /partial N<sub>PV</sub>{} vs largeR~jet{} p<sub>T</sub>

==> flattened/fig_32b.txt <==
partial p<sub>T</sub> /partial avgmu{} vs largeR~jet{} p<sub>T</sub>

==> flattened/fig_33a.txt <==
LargeR~jet{} pileup{} uncertainties, p&lt;sub&gt;T&lt;/sub&gt; = 200~GeV 

==> flattened/fig_33b.txt <==
LargeR~jet{} pileup{} uncertainties, p&lt;sub&gt;T&lt;/sub&gt;{}=300~GeV 

==> flattened/fig_34a.txt <==
LargeR~jet{} JES uncertainty, |&eta;<sub>det</sub>{}|&lt;{0.8}

==> flattened/fig_34b.txt <==
LargeR~jet{} JES uncertainty, {#1}&le;|&eta;<sub>det</sub>{}|&lt;{0.8}{1.2}

==> flattened/fig_34c.txt <==
LargeR~jet{} JES uncertainty, |&eta;<sub>det</sub>{}|&lt;{0.8}

==> flattened/fig_34d.txt <==
LargeR~jet{} JES uncertainty, {#1}&le;|&eta;<sub>det</sub>{}|&lt;{0.8}{1.2}

==> flattened/fig_35a.txt <==
Zjet

==> flattened/fig_35b.txt <==
gammajet

==> flattened/fig_36a.txt <==
Summary of systematic uncertainties of the JER{} measured using the DB{} method in (a)~Z+jet{} and (b)~&gamma;-jet{} events for anti-k&lt;sub&gt;t&lt;/sub&gt;{} jets with rfour{} calibrated with the EM+JES{} scheme.  
The difference between the JER measured in data and MC simulation is presented as an uncertainty ("data/MC difference"). The total uncertainty, shown as a shaded area, is obtained by addition in quadrature of all uncertainty components (including the data-to-MC{} difference).
EES/EER denotes the electron energy scale/resolution, MMS/MMR denotes the muon momentum scale/resolution, and PES denotes the photon energy scale.

==> flattened/fig_36b.txt <==
Summary of systematic uncertainties of the JER{} measured using the DB{} method in (a)~Z+jet{} and (b)~&gamma;-jet{} events for anti-k&lt;sub&gt;t&lt;/sub&gt;{} jets with rfour{} calibrated with the EM+JES{} scheme.  
The difference between the JER measured in data and MC simulation is presented as an uncertainty ("data/MC difference"). The total uncertainty, shown as a shaded area, is obtained by addition in quadrature of all uncertainty components (including the data-to-MC{} difference).
EES/EER denotes the electron energy scale/resolution, MMS/MMR denotes the muon momentum scale/resolution, and PES denotes the photon energy scale.

==> flattened/fig_36c.txt <==
Z+jet{},  anti-k&lt;sub&gt;t&lt;/sub&gt;{} rfour{}, EM+JES{}

==> flattened/fig_36d.txt <==
&gamma;-jet{},  anti-k&lt;sub&gt;t&lt;/sub&gt;{} rfour{}, EM+JES{} 

==> flattened/fig_38a.txt <==
EM+JES

==> flattened/fig_38b.txt <==
LCW+JES

==> flattened/fig_39a.txt <==
EM+JES

==> flattened/fig_39b.txt <==
LCW+JES

==> flattened/fig_40a.txt <==
Z+jets (EM+JES)

==> flattened/fig_40b.txt <==
Z+jets (LCW+JES)

==> flattened/fig_40c.txt <==
&gamma;+jets (EM+JES)

==> flattened/fig_40d.txt <==
&gamma;+jets (LCW+JES)

==> flattened/fig_40e.txt <==
Multijet balance (EM+JES)

==> flattened/fig_40f.txt <==
Multijet balance (LCW+JES)

==> flattened/fig_41a.txt <==
EM in dijet events

==> flattened/fig_41b.txt <==
LCW in dijet events

==> flattened/fig_41c.txt <==
EM in unknown composition events

==> flattened/fig_41d.txt <==
LCW in unknown composition events

==> flattened/fig_42a.txt <==
EM in dijet events

==> flattened/fig_42b.txt <==
LCW in dijet events

==> flattened/fig_42c.txt <==
EM in unknown composition events

==> flattened/fig_42d.txt <==
LCW in unknown composition events

==> flattened/fig_43a.txt <==
Uncertainty vs pT

==> flattened/fig_43b.txt <==
Uncertainty vs &eta;

==> flattened/fig_44a.txt <==
Uncertainty vs pT

==> flattened/fig_44b.txt <==
Uncertainty vs &eta;

==> flattened/fig_46a.txt <==
m/p&lt;sub&gt;T&lt;/sub&gt; = 0.2

==> flattened/fig_46b.txt <==
m/p&lt;sub&gt;T&lt;/sub&gt; = 0.6

==> flattened/fig_47a.txt <==
0.0 &lt; |&eta;| &lt; 0.8

==> flattened/fig_47b.txt <==
0.8 &lt; |&eta;| &lt; 1.2

==> flattened/fig_47c.txt <==
1.2 &lt; |&eta;| &lt; 2.0

==> flattened/fig_48a.txt <==
m/p&lt;sub&gt;T&lt;/sub&gt; = 0.2

==> flattened/fig_48b.txt <==
m/p&lt;sub&gt;T&lt;/sub&gt; = 0.6

==> flattened/fig_50a.txt <==
EM

==> flattened/fig_50b.txt <==
LCW

==> flattened/fig_51a.txt <==
0.0&lt;|&eta;|&lt;0.8

==> flattened/fig_51b.txt <==
3.2&lt;|&eta;|&lt;3.6

==> flattened/fig_52.txt <==
The magnitude of the expected fluctuations within different jet radii at the constituent scale as a function of |&eta;| for data (filled markers) and MC simulations (open markers).  The results are shown for R=0.4 and R=0.6 cones and at both the EM and LCW scales.

==> flattened/fig_53a.txt <==
Extracted values of &sigma;<sub>&</sub>rho; in data (points) and MC simulations (histogram) for a sample of Z&rarr;&mu;&mu;  events at the EM scale (left) and the LCW scale (right).
This observable quantifies the fluctuations of the p&lt;sub&gt;T&lt;/sub&gt;{} density &rho;, i.e. the p&lt;sub&gt;T&lt;/sub&gt;{} per area in (y,&phi;)-space.

==> flattened/fig_53b.txt <==
Extracted values of &sigma;<sub>&</sub>rho; in data (points) and MC simulations (histogram) for a sample of Z&rarr;&mu;&mu;  events at the EM scale (left) and the LCW scale (right).
This observable quantifies the fluctuations of the p&lt;sub&gt;T&lt;/sub&gt;{} density &rho;, i.e. the p&lt;sub&gt;T&lt;/sub&gt;{} per area in (y,&phi;)-space.

==> flattened/fig_54a.txt <==

Comparison between the pileup{} noise term N<sup>P</sup>U extracted using the random cone method~(upward triangles) with the expectation from MC simulation~(downward triangles).
Results are shown for jets built from EM~(left) and LC~(right) topo-clust-ers{}, for jets with |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.8~(top) and 1.2&lt;|&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;2.1~(bottom). The expected N<sup>P</sup>U is obtained by quadrature subtraction of the JER obtained from MC simulation of events with nominal pileup{} (circles) from that of events with no pileup{} (squares).
Fits performed to the measured and expected pileup{} noise data are
displayed as dotted curves.
Quadrature differences corresponding to points where, due to statistical fluctuations, the resolution is worse in the no pileup{} scenario
are not displayed.

==> flattened/fig_54b.txt <==

Comparison between the pileup{} noise term N<sup>P</sup>U extracted using the random cone method~(upward triangles) with the expectation from MC simulation~(downward triangles).
Results are shown for jets built from EM~(left) and LC~(right) topo-clust-ers{}, for jets with |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.8~(top) and 1.2&lt;|&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;2.1~(bottom). The expected N<sup>P</sup>U is obtained by quadrature subtraction of the JER obtained from MC simulation of events with nominal pileup{} (circles) from that of events with no pileup{} (squares).
Fits performed to the measured and expected pileup{} noise data are
displayed as dotted curves.
Quadrature differences corresponding to points where, due to statistical fluctuations, the resolution is worse in the no pileup{} scenario
are not displayed.

==> flattened/fig_54c.txt <==

Comparison between the pileup{} noise term N<sup>P</sup>U extracted using the random cone method~(upward triangles) with the expectation from MC simulation~(downward triangles).
Results are shown for jets built from EM~(left) and LC~(right) topo-clust-ers{}, for jets with |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.8~(top) and 1.2&lt;|&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;2.1~(bottom). The expected N<sup>P</sup>U is obtained by quadrature subtraction of the JER obtained from MC simulation of events with nominal pileup{} (circles) from that of events with no pileup{} (squares).
Fits performed to the measured and expected pileup{} noise data are
displayed as dotted curves.
Quadrature differences corresponding to points where, due to statistical fluctuations, the resolution is worse in the no pileup{} scenario
are not displayed.

==> flattened/fig_54d.txt <==

Comparison between the pileup{} noise term N<sup>P</sup>U extracted using the random cone method~(upward triangles) with the expectation from MC simulation~(downward triangles).
Results are shown for jets built from EM~(left) and LC~(right) topo-clust-ers{}, for jets with |&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;0.8~(top) and 1.2&lt;|&eta;&lt;sub&gt;det&lt;/sub&gt;{}|&lt;2.1~(bottom). The expected N<sup>P</sup>U is obtained by quadrature subtraction of the JER obtained from MC simulation of events with nominal pileup{} (circles) from that of events with no pileup{} (squares).
Fits performed to the measured and expected pileup{} noise data are
displayed as dotted curves.
Quadrature differences corresponding to points where, due to statistical fluctuations, the resolution is worse in the no pileup{} scenario
are not displayed.

==> flattened/fig_55a.txt <==
EM+JES{}

==> flattened/fig_55b.txt <==
LCW+JES{}

==> flattened/fig_56a.txt <==
|&eta;|&lt;0.8

==> flattened/fig_56b.txt <==
|&eta;|&lt;0.8

==> flattened/fig_56c.txt <==
1.2&lt;|&eta;|&lt;2.1

==> flattened/fig_56d.txt <==
2.1&lt;|&eta;|&lt;2.8

==> flattened/fig_57a.txt <==
The jet resolution as a function of p&lt;sub&gt;T&lt;/sub&gt; for the four different jet collections in the central region. The three in situ{} inputs to the measurement, namely Z+jet~(empty squares), &gamma;+jet~(filled triangles), and dijet balance~(empty triangles) are shown displaying the compatibility of the measurements.  The final fit using the function in Eq.~(ref{eq:JER}) is included with its associated statistical and total uncertainty.

==> flattened/fig_57b.txt <==
The jet resolution as a function of p&lt;sub&gt;T&lt;/sub&gt; for the four different jet collections in the central region. The three in situ{} inputs to the measurement, namely Z+jet~(empty squares), &gamma;+jet~(filled triangles), and dijet balance~(empty triangles) are shown displaying the compatibility of the measurements.  The final fit using the function in Eq.~(ref{eq:JER}) is included with its associated statistical and total uncertainty.

==> flattened/fig_57c.txt <==
The jet resolution as a function of p&lt;sub&gt;T&lt;/sub&gt; for the four different jet collections in the central region. The three in situ{} inputs to the measurement, namely Z+jet~(empty squares), &gamma;+jet~(filled triangles), and dijet balance~(empty triangles) are shown displaying the compatibility of the measurements.  The final fit using the function in Eq.~(ref{eq:JER}) is included with its associated statistical and total uncertainty.

==> flattened/fig_57d.txt <==
The jet resolution as a function of p&lt;sub&gt;T&lt;/sub&gt; for the four different jet collections in the central region. The three in situ{} inputs to the measurement, namely Z+jet~(empty squares), &gamma;+jet~(filled triangles), and dijet balance~(empty triangles) are shown displaying the compatibility of the measurements.  The final fit using the function in Eq.~(ref{eq:JER}) is included with its associated statistical and total uncertainty.

==> flattened/fig_58a.txt <==
The jet resolution as a function of p&lt;sub&gt;T&lt;/sub&gt; for LCW+JES anti-k<sub>t</sub> R=0.4 jets in three more-forward regions. The dijet in situ{} inputs~(empty triangles) to the measurement are shown. The final fit using the function in Eq.~(ref{eq:JER}) is included with its associated statistical and total uncertainty.

==> flattened/fig_58b.txt <==
The jet resolution as a function of p&lt;sub&gt;T&lt;/sub&gt; for LCW+JES anti-k<sub>t</sub> R=0.4 jets in three more-forward regions. The dijet in situ{} inputs~(empty triangles) to the measurement are shown. The final fit using the function in Eq.~(ref{eq:JER}) is included with its associated statistical and total uncertainty.

==> flattened/fig_58c.txt <==
The jet resolution as a function of p&lt;sub&gt;T&lt;/sub&gt; for LCW+JES anti-k<sub>t</sub> R=0.4 jets in three more-forward regions. The dijet in situ{} inputs~(empty triangles) to the measurement are shown. The final fit using the function in Eq.~(ref{eq:JER}) is included with its associated statistical and total uncertainty.

==> flattened/tab_01.txt <==
 Summary of the simulated samples used to derive the jet calibration and to assess systematic uncertainties.
label{tab:mc}

==> flattened/tab_02.txt <==
Sequence of GS corrections used to improve the jet performance in each &eta;<sub>d</sub>et{} region. For jets at the LCW+JES{} scale, only the
tracking and uncontained calorimeter jet corrections are applied.

==> flattened/tab_03.txt <==
Summary of the uncertainty components propagated through to the
combination of absolute in situ{} jet energy scale measurements from Z+jet{}, &gamma;-jet{},
and multijet balance studies. These are discussed in more detail in Sections~ref{sec:dijet} and~ref{sec:vjets}.

==> flattened/tab_04.txt <==
Measurements of &lang;&sigma;<sub>&</sub>rho;&rang; and &lang;&sigma;<sub>&</sub>rho;&rang; &radic;{A} , where &lang;&sigma;<sub>&</sub>rho;&rang; is the mean of the &sigma;<sub>&</sub>rho; distribution, and the random cone results, both using data and MC simulations.
The area is defined by A=&pi; R<sup>2</sup>, where R is the radius parameter.
The &sigma;<sub>&</sub>rho;  &radic;{A} results, which is a noise term measurement from the soft jet momentum method, is extracted using the region |&eta;|&lt;2.1 while the noise term measurement using the random cone method is extracted for jet |&eta;|&lt;0.8.
Statistical uncertainties of both measurements are negligible.

==> flattened/tab_05.txt <==
The noise term N<sup>&mu;=0</sup> in GeV extracted in a dijet MC sample without pileup{}.
The values and uncertainties are extracted from a fit.
For data, an additional 20 uncertainty is assigned, based on the 2010 measurements~cite{PERF-2011-04}.

==> flattened/tab_06.txt <==
Extracted values of the N, S, and C terms from a combined fit to the jet energy resolution measurements for R=0.4 and R=0.6 jets, both calibrated with the EM+JES scheme. 
The quoted uncertainties of the N, S, and C terms are highly correlated with each other.

==> flattened/tab_07.txt <==

Extracted values of the N, S, and C terms from a combined fit to the jet energy resolution measurements for R=0.4 and R=0.6 jets, both calibrated with the LCW+JES scheme. 
The uncertainties shown are highly correlated between the N, S, and C terms.
